A Practical Distributed Universal Construction with Unknown Participants

Modern distributed systems employ atomic read-modify-write primitives to coordinate concurrent operations. Such primitives are typically built on top of a central server, or rely on an agreement protocol. Both approaches provide a universal construction, that is, a general mechanism to construct atomic and responsive objects. These two techniques are however known to be inherently costly. As a consequence, they may result in bottlenecks in applications using them for coordination. In this paper, we investigate another direction to implement a universal construction. Our idea is to delegate the implementation of the universal construction to the clients, and solely implement a distributed shared atomic memory at the servers side. The construction we propose is obstruction-free. It can be implemented in a purely asynchronous manner, and it does not assume the knowledge of the participants. It is built on top of grafarius and racing objects, two novel shared abstractions that we introduce in detail. To assess the benefits of our approach, we present a prototype implementation on top of the Cassandra data store, and compare it empirically to the Zookeeper coordination service.

==> notes.txt <==
Corfus
history in Section 3
d in consensus
improve the graphs
\naturalSet -> \naturalSet^*

One can build a bounded timestamp systm T. 
Hence, our approach to implement recyclable decidable objects is "partially" bounded.

===================================

We are looking for two properties:
(i) how to detect the fact that a decidable object cna be recycled, and
(ii) how to ensure that processes access within the same round the same object.

===================================

pos[i] \in [0,2] 
In the algorithm that follows, every line is atomic.

ALG
init: 
  pos[i] = pos[j] = (0,0)
enter:
  if pos[j] = pos[i] then 
    pos[i] <- pos[i] += (1,1)
  else if pos[j] > pos[i] then 
    pos[i] <- pos[j]
  else
    pos{i] <- pos[i] += (0,1) 
ENDALG

PROVE: \always pos[i][1] = pos[j][1] \implies pos[i][0] = pos[j[0]

The invariant does not hold:
(1,1) (O,0)
(1,1) (O,0) -> (1,2) (O,0)
(1,1) (1,1) 
(1,1) (2,2) 
(1,2) (2,2)

===================================

Our idea is simple, as long as other processes have not left the last lap 
we entered, we define the next lap as the very same position where we are.
A process that enters in our position defines that we use the same position
provided that all the processes have left it

if out[i] = max in[j] then
  if \forall j: outi] != in[j]
     in[i] <- out[i]

in[i], out[i] \in [1,3]

[D] notout(i) = in(i) \neq out(i)

ALG
enter:
  if in[i] > out[j] & notout(j) then
    out[i] <- 0
  
===================================

leave:
  in[i] <- 0
enter:
  in[i] <- if in[i] > max in[j] then max[j] +1
  	   else if max[j] > int[i] then max[j]
 	   else 
	   
===================================

[Q] It just can't work by staying in the same state ?
[Q] GC is a stable property defined by the fact that all processes leave the object 
    (and will never use it again).


==> results/cas/different/cassandra/12/10.txt <==
1050	25.66	1.27	0


==> results/cas/different/cassandra/3/10.txt <==
100	8.24	.10	0
200	13.07	.33	0
300	17.57	.40	0
400	22.61	.34	0
500	27.84	.46	0
600	33.05	.51	0
600	32.66	.73	0
700	56.40	1.45	0
800	43.26	.73	0


==> results/cas/different/cassandra/6/10.txt <==
500	21.76	.70	0
600	24.70	1.01	0
700	28.32	.92	0
800	30.50	1.33	0


==> results/cas/different/cassandra/6/20.txt <==
10	9.06	.47	0
20	15.18	.80	0
30	20.46	1.11	0
40	25.26	1.93	0
50	30.86	1.39	0


==> results/cas/different/cassandra/9/10.txt <==
500	18.54	.72	0
600	20.49	.66	0
700	22.79	.89	0
800	25.22	.83	0
900	27.75	.96	0
1000	29.75	1.18	0


==> results/cas/different/zk/12/10.txt <==
500	36.13	.38	0
600	39.74	.41	0
700	42.27	.33	0


==> results/cas/different/zk/20.txt <==
10	17.36	.30	0
20	23.15	.24	0
30	29.63	1.05	0
40	36.33	.92	0


==> results/cas/different/zk/3/10.txt <==
100	17.79	.48	0
200	23.92	0	0
300	28.49	.14	0
400	32.58	.22	0
500	36.85	.22	0
600	41.16	.46	0
700	54.52	.96	0


==> results/cas/different/zk/6/10.txt <==
100	15.37	1.32	0
200	21.24	2.22	0
300	26.74	.88	0
400	31.97	.43	0
500	35.92	.50	0
600	39.10	1.23	0
700	44.19	.70	0
800	59.60	.96	0


==> results/cas/different/zk/9/10.txt <==
500	36.13	.38	0
600	39.74	.41	0
700	43.27	.33	0
900	45.21	2.95	0
800	47.02	.24	0
1000	64.69	8.41	0


==> results/cas/same/cassandra/10.txt <==
1	4.05	0	0
2	6.25	.05	0
3	7.20	.04	0
4	8.66	.10	0
5	9.74	.05	0
6	11.63	.19	0
7	14.59	.15	0
8	18.58	.19	0
9	21.63	.21	0
10	23.60	.34	0
11	25.25	1.04	0
12	27.82	.58	0
13	31.08	1.04	0
14	33.18	1.53	0
15	37.72	.89	0
16	42.34	.91	0
17	44.35	.79	0
18	45.90	2.57	0
19	48.26	1.16	0
20	49.57	3.46	0


==> results/cas/same/cassandra/20.txt <==
1	2.33	0	0
2	3.31	.03	0
3	3.77	.11	0
4	3.82	.23	0
5	4.77	.09	0
6	5.47	.16	0
7	5.97	.20	0
8	8.21	.29	0
9	9.11	.32	0
10	9.19	.32	0
11	12.06	.41	0
12	13.52	.39	0
13	14.12	.30	0
14	15.01	.90	0
15	17.54	.62	0
16	18.56	.73	0
17	20.67	.63	0
18	23.08	1.43	0
19	25.88	1.00	0
20	26.88	1.12	0


==> results/cas/same/cassandra/30.txt <==
1	2.24	0	0
2	2.56	0	0
3	2.82	.10	0
4	3.11	.07	0
5	3.42	.05	0
6	3.52	.17	0
7	4.14	.12	0
8	4.82	.24	0
9	5.58	.12	0
10	6.37	.21	0
11	8.30	.27	0
12	9.85	.37	0
13	9.64	.28	0
14	12.90	.41	0
15	10.68	.33	0
16	11.24	.42	0
17	16.07	.35	0
18	19.25	.75	0
19	15.11	.61	0
20	20.89	.84	0


==> results/cas/same/cassandra/40.txt <==
1	2.01	0	0
2	2.45	0	0
3	2.65	.03	0
4	2.74	.03	0
5	3.14	.06	0
6	3.32	.06	0
7	3.14	.11	0
8	4.15	.30	0
9	4.35	.19	0
10	5.11	.14	0
11	6.18	.22	0
12	7.13	.28	0
13	7.10	.25	0
14	6.76	.33	0
15	8.74	.25	0
16	9.05	.56	0
17	10.24	.77	0
18	9.54	.55	0
19	10.15	.63	0
20	11.67	.43	0


==> results/cas/same/cassandra/50.txt <==
1	1.86	0	0
2	2.11	.03	0
3	2.05	.10	0
4	2.64	.04	0
5	2.75	.11	0
6	2.97	.12	0
7	3.13	.08	0
8	3.65	.12	0
9	3.64	.25	0
10	4.27	.12	0
11	4.29	.12	0
12	4.70	.26	0
13	6.56	.40	0
14	5.15	.21	0
15	5.82	.21	0
16	6.81	.39	0
17	8.08	.35	0
18	10.99	.49	0
19	7.66	.23	0
20	7.33	.26	0


==> results/cas/same/zk/10.txt <==
1	2.02	0	0
2	2.50	.20	0
3	3.54	.11	0
4	3.23	.75	0
5	4.29	.46	0
6	4.45	.67	0
7	5.11	.72	0
8	5.07	.48	0
9	5.72	.77	0
10	6.37	1.24	0
11	6.50	.93	0
12	7.04	.96	0
13	7.83	1.05	0
14	7.26	1.11	0
15	7.65	1.07	0
16	8.40	1.06	0
17	8.68	.89	0
18	9.51	.48	0
19	9.22	.73	0
20	9.64	.74	0

